Nonlinear Model Identification and Observer Design for Thrust Estimation of Small-scale Turbojet Engines

Jet-powered vertical takeoff and landing (VTOL) drones require precise thrust estimation to ensure adequate stability margins and robust maneuvering. Small-scale turbojets have become good candidates for powering heavy aerial drones. However, due to limited instrumentation available in these turbojets, estimating the precise thrust using classical techniques is not straightforward. In this paper, we present a methodology to accurately estimate the online thrust for the small-scale turbojets used on the iRonCub - an aerial humanoid robot. We use a grey-box method to capture the turbojet system dynamics with a nonlinear state-space model based on the data acquired from a custom engine test bench. This model is then used to design an extended Kalman filter that estimates the turbojet thrust only from the angular speed measurements. We exploited the parameter estimation algorithm to ensure that the EKF gives smooth and accurate estimates even at engine failures. The designed EKF was validated on the test bench where the mean absolute error in estimated thrust was found to be within 2% of rated peak thrust.

==> ICRA2022_1426_Turbojet_Thrust_Estimation_Affaf_Momin/images/EKF_design_schematics.tikz <==


\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,271); %set diagram left start at 0, and has height of 271

%Straight Lines [id:da5743040496361458] 
\draw    (503.25,149.2) -- (554.25,149.2) ;
\draw [shift={(556.25,149.2)}, rotate = 180] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da4615718663223707] 
\draw    (503.25,169.2) -- (554.25,169.2) ;
\draw [shift={(556.25,169.2)}, rotate = 180] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da8563429913575473] 
\draw    (360.25,189.2) -- (393.25,189.2) ;
%Straight Lines [id:da10067125323252202] 
\draw    (360.25,169.2) -- (410.25,169.2) ;
\draw [shift={(412.25,169.2)}, rotate = 180] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da6350377710295048] 
\draw    (360.25,149.2) -- (411.25,149.2) ;
\draw [shift={(413.25,149.2)}, rotate = 180] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da5967031727721193] 
\draw    (368.25,69) -- (320.25,69) ;
%Rounded Rect [id:dp7798715864765171] 
\draw  [color={rgb, 255:red, 245; green, 166; blue, 35 }  ,draw opacity=1 ][fill={rgb, 255:red, 245; green, 166; blue, 35 }  ,fill opacity=1 ][line width=2.25] [general shadow={fill={rgb, 255:red, 155; green, 155; blue, 155 }  ,shadow xshift=1.5pt,shadow yshift=-1.5pt, opacity=1 }] (215.25,53.6) .. controls (215.25,47.75) and (220,43) .. (225.85,43) -- (313.65,43) .. controls (319.5,43) and (324.25,47.75) .. (324.25,53.6) -- (324.25,85.4) .. controls (324.25,91.25) and (319.5,96) .. (313.65,96) -- (225.85,96) .. controls (220,96) and (215.25,91.25) .. (215.25,85.4) -- cycle ;
%Straight Lines [id:da9597103243161473] 
\draw    (145.24,70) -- (210.25,70) ;
\draw [shift={(212.25,70)}, rotate = 180] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da010952902254779184] 
\draw    (212.25,150) -- (261.25,150) ;
\draw [shift={(263.25,150)}, rotate = 180] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Rounded Rect [id:dp9361048769298308] 
\draw  [color={rgb, 255:red, 80; green, 227; blue, 194 }  ,draw opacity=1 ][fill={rgb, 255:red, 80; green, 227; blue, 194 }  ,fill opacity=1 ][general shadow={fill={rgb, 255:red, 155; green, 155; blue, 155 }  ,shadow xshift=1.5pt,shadow yshift=-1.5pt, opacity=1 }] (265,147.2) .. controls (265,138.81) and (271.81,132) .. (280.2,132) -- (349.05,132) .. controls (357.44,132) and (364.25,138.81) .. (364.25,147.2) -- (364.25,192.8) .. controls (364.25,201.19) and (357.44,208) .. (349.05,208) -- (280.2,208) .. controls (271.81,208) and (265,201.19) .. (265,192.8) -- cycle ;

%Straight Lines [id:da8720800793052725] 
\draw    (213.25,109) -- (213.25,150) ;
%Straight Lines [id:da05511043129604509] 
\draw    (213.25,109) -- (368.25,109) ;
%Straight Lines [id:da29746158497181807] 
\draw    (368.25,109) -- (368.25,69) ;
%Straight Lines [id:da7874284472931747] 
\draw    (171.8,70.2) -- (171.8,170.2) ;
%Straight Lines [id:da3775517075209418] 
\draw    (171.8,170.2) -- (261.8,170.2) ;
\draw [shift={(263.8,170.2)}, rotate = 180] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da6383674826243366] 
\draw    (234.25,189.8) -- (261,189.8) ;
\draw [shift={(263,189.8)}, rotate = 180] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da9568974350738355] 
\draw    (393.25,189.2) -- (393.25,229) ;
%Straight Lines [id:da9017315218447808] 
\draw    (234.25,229) -- (393.25,229) ;
%Straight Lines [id:da19878161191051902] 
\draw    (234.25,189.8) -- (234.25,229) ;
%Rounded Rect [id:dp3876841767345316] 
\draw  [color={rgb, 255:red, 74; green, 144; blue, 226 }  ,draw opacity=1 ][fill={rgb, 255:red, 74; green, 144; blue, 226 }  ,fill opacity=1 ][general shadow={fill={rgb, 255:red, 155; green, 155; blue, 155 }  ,shadow xshift=1.5pt,shadow yshift=-2.25pt, opacity=1 }] (415,141.8) .. controls (415,135.28) and (420.28,130) .. (426.8,130) -- (492.45,130) .. controls (498.97,130) and (504.25,135.28) .. (504.25,141.8) -- (504.25,177.2) .. controls (504.25,183.72) and (498.97,189) .. (492.45,189) -- (426.8,189) .. controls (420.28,189) and (415,183.72) .. (415,177.2) -- cycle ;

% Text Node
\draw (277.01,152) node [anchor=north west][inner sep=0.75pt]   [align=left] {\begin{minipage}[lt]{53.18pt}\setlength\topsep{0pt}
\begin{center}
Angular \\speed EKF
\end{center}

\end{minipage}};
% Text Node
\draw (330,48.4) node [anchor=north west][inner sep=0.75pt]    {$\omega _{\text{measured}}$};
% Text Node
\draw (245,50) node [anchor=north west][inner sep=0.75pt]   [align=left] {\begin{minipage}[lt]{39.76pt}\setlength\topsep{0pt}
\begin{center}
Turbojet\\Engine
\end{center}

\end{minipage}};
% Text Node
\draw (167,50.4) node [anchor=north west][inner sep=0.75pt]    {$u$};
% Text Node
\draw (435,144.4) node [anchor=north west][inner sep=0.75pt]    {$T\ -\ \omega $};
% Text Node
\draw (439,162) node [anchor=north west][inner sep=0.75pt]   [align=left] {model};
% Text Node
\draw (507,128.4) node [anchor=north west][inner sep=0.75pt]    {$T_{\text{estim}}$};
% Text Node
\draw (509.25,172.6) node [anchor=north west][inner sep=0.75pt]    {$\dot{T}_{\text{estim}}$};
% Text Node
\draw (288,226.4) node [anchor=north west][inner sep=0.75pt]    {$c_{\text{1,estim}}$};


\end{tikzpicture}


==> images/EKF_design_schematics.tikz <==


\tikzset{every picture/.style={line width=0.75pt}} %set default line width to 0.75pt        

\begin{tikzpicture}[x=0.75pt,y=0.75pt,yscale=-1,xscale=1]
%uncomment if require: \path (0,271); %set diagram left start at 0, and has height of 271

%Straight Lines [id:da5743040496361458] 
\draw    (503.25,149.2) -- (554.25,149.2) ;
\draw [shift={(556.25,149.2)}, rotate = 180] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da4615718663223707] 
\draw    (503.25,169.2) -- (554.25,169.2) ;
\draw [shift={(556.25,169.2)}, rotate = 180] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da8563429913575473] 
\draw    (360.25,189.2) -- (393.25,189.2) ;
%Straight Lines [id:da10067125323252202] 
\draw    (360.25,169.2) -- (410.25,169.2) ;
\draw [shift={(412.25,169.2)}, rotate = 180] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da6350377710295048] 
\draw    (360.25,149.2) -- (411.25,149.2) ;
\draw [shift={(413.25,149.2)}, rotate = 180] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da5967031727721193] 
\draw    (368.25,69) -- (320.25,69) ;
%Rounded Rect [id:dp7798715864765171] 
\draw  [color={rgb, 255:red, 245; green, 166; blue, 35 }  ,draw opacity=1 ][fill={rgb, 255:red, 245; green, 166; blue, 35 }  ,fill opacity=1 ][line width=2.25] [general shadow={fill={rgb, 255:red, 155; green, 155; blue, 155 }  ,shadow xshift=1.5pt,shadow yshift=-1.5pt, opacity=1 }] (215.25,53.6) .. controls (215.25,47.75) and (220,43) .. (225.85,43) -- (313.65,43) .. controls (319.5,43) and (324.25,47.75) .. (324.25,53.6) -- (324.25,85.4) .. controls (324.25,91.25) and (319.5,96) .. (313.65,96) -- (225.85,96) .. controls (220,96) and (215.25,91.25) .. (215.25,85.4) -- cycle ;
%Straight Lines [id:da9597103243161473] 
\draw    (145.24,70) -- (210.25,70) ;
\draw [shift={(212.25,70)}, rotate = 180] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da010952902254779184] 
\draw    (212.25,150) -- (261.25,150) ;
\draw [shift={(263.25,150)}, rotate = 180] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Rounded Rect [id:dp9361048769298308] 
\draw  [color={rgb, 255:red, 80; green, 227; blue, 194 }  ,draw opacity=1 ][fill={rgb, 255:red, 80; green, 227; blue, 194 }  ,fill opacity=1 ][general shadow={fill={rgb, 255:red, 155; green, 155; blue, 155 }  ,shadow xshift=1.5pt,shadow yshift=-1.5pt, opacity=1 }] (265,147.2) .. controls (265,138.81) and (271.81,132) .. (280.2,132) -- (349.05,132) .. controls (357.44,132) and (364.25,138.81) .. (364.25,147.2) -- (364.25,192.8) .. controls (364.25,201.19) and (357.44,208) .. (349.05,208) -- (280.2,208) .. controls (271.81,208) and (265,201.19) .. (265,192.8) -- cycle ;

%Straight Lines [id:da8720800793052725] 
\draw    (213.25,109) -- (213.25,150) ;
%Straight Lines [id:da05511043129604509] 
\draw    (213.25,109) -- (368.25,109) ;
%Straight Lines [id:da29746158497181807] 
\draw    (368.25,109) -- (368.25,69) ;
%Straight Lines [id:da7874284472931747] 
\draw    (171.8,70.2) -- (171.8,170.2) ;
%Straight Lines [id:da3775517075209418] 
\draw    (171.8,170.2) -- (261.8,170.2) ;
\draw [shift={(263.8,170.2)}, rotate = 180] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da6383674826243366] 
\draw    (234.25,189.8) -- (261,189.8) ;
\draw [shift={(263,189.8)}, rotate = 180] [color={rgb, 255:red, 0; green, 0; blue, 0 }  ][line width=0.75]    (10.93,-3.29) .. controls (6.95,-1.4) and (3.31,-0.3) .. (0,0) .. controls (3.31,0.3) and (6.95,1.4) .. (10.93,3.29)   ;
%Straight Lines [id:da9568974350738355] 
\draw    (393.25,189.2) -- (393.25,229) ;
%Straight Lines [id:da9017315218447808] 
\draw    (234.25,229) -- (393.25,229) ;
%Straight Lines [id:da19878161191051902] 
\draw    (234.25,189.8) -- (234.25,229) ;
%Rounded Rect [id:dp3876841767345316] 
\draw  [color={rgb, 255:red, 74; green, 144; blue, 226 }  ,draw opacity=1 ][fill={rgb, 255:red, 74; green, 144; blue, 226 }  ,fill opacity=1 ][general shadow={fill={rgb, 255:red, 155; green, 155; blue, 155 }  ,shadow xshift=1.5pt,shadow yshift=-2.25pt, opacity=1 }] (415,141.8) .. controls (415,135.28) and (420.28,130) .. (426.8,130) -- (492.45,130) .. controls (498.97,130) and (504.25,135.28) .. (504.25,141.8) -- (504.25,177.2) .. controls (504.25,183.72) and (498.97,189) .. (492.45,189) -- (426.8,189) .. controls (420.28,189) and (415,183.72) .. (415,177.2) -- cycle ;

% Text Node
\draw (277.01,152) node [anchor=north west][inner sep=0.75pt]   [align=left] {\begin{minipage}[lt]{53.18pt}\setlength\topsep{0pt}
\begin{center}
Angular \\speed EKF
\end{center}

\end{minipage}};
% Text Node
\draw (330,48.4) node [anchor=north west][inner sep=0.75pt]    {$\omega _{\text{measured}}$};
% Text Node
\draw (245,50) node [anchor=north west][inner sep=0.75pt]   [align=left] {\begin{minipage}[lt]{39.76pt}\setlength\topsep{0pt}
\begin{center}
Turbojet\\Engine
\end{center}

\end{minipage}};
% Text Node
\draw (167,50.4) node [anchor=north west][inner sep=0.75pt]    {$u$};
% Text Node
\draw (435,144.4) node [anchor=north west][inner sep=0.75pt]    {$T\ -\ \omega $};
% Text Node
\draw (439,162) node [anchor=north west][inner sep=0.75pt]   [align=left] {model};
% Text Node
\draw (507,128.4) node [anchor=north west][inner sep=0.75pt]    {$T_{\text{estim}}$};
% Text Node
\draw (509.25,172.6) node [anchor=north west][inner sep=0.75pt]    {$\dot{T}_{\text{estim}}$};
% Text Node
\draw (288,226.4) node [anchor=north west][inner sep=0.75pt]    {$c_{\text{1,estim}}$};


\end{tikzpicture}

